Magnetic fields in star forming environments: how does field strength affect gas on spiral arm and cloud scales?

We investigate star formation from subparsec to kpc scales with magnetohydrodynamic (MHD) models of a cloud structure and a section of galactic spiral arm. We aim to understand how magnetic fields affect star formation, cloud formation and how feedback couples with magnetic fields on scales of clouds and clumps. We find that magnetic fields overall suppress star formation by $\sim$10% with a weak field (5 $\mu$G), and $\sim50$% with a stronger field (50 $\mu$G). Cluster masses are reduced by about 40% with a strong field but show little change with a weak field. We find that clouds tend to be aligned parallel to the field with a weak field, and become perpendicularly aligned with a stronger field, whereas on clump scales the alignment is more random. The magnetic fields and densities of clouds and clumps in our models agree with the Zeeman measurements of the Crutcher relation $B-\rho$ in the weaker field models, whilst the strongest field models show a relation which is too flat compared to the observations. In all our models, we find both subcritical and supercritical clouds and clumps are present. We also find that if using a line of sight (1D) measure of the magnetic field to determine the critical parameter, the magnetic field, and thereby also criticality, can vary by a factor of 3-4 depending on whether the direction the field is measured along corresponds to the direction of the ordered component of the magnetic field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
